Unimodal self-oscillations and their sign-symmetry for discrete-time relay feedback systems with dead zone

This paper characterizes self-oscillations in discrete-time linear time-invariant (LTI) relay feedback systems with nonnegative dead zone. Specifically, we aim to establish existence criteria for unimodal self-oscillations, defined as periodic solutions where the output exhibits a single-peaked period. Assuming that the linear part of system is stable, with a strictly monotonically decreasing impulse response on its infinite support, we propose a novel analytical framework based on the theory of total positivity to address this problem. We demonstrate that unimodal self-oscillations subject to mild variation-based constraints exist only if the number of positive and negative values of the system's loop gain coincides within a given strictly positive period, i.e., the self-oscillation is sign-symmetric. Building upon these findings, we derive conditions for the existence of such self-oscillations, establish tight bounds on their periods, and address the question of their uniqueness.

==> osci_P_1.txt <==
0.5 0.909090909090900
1.5 -0.909090909090910
2.5 0.909090909090909
3.5 -0.909090909090909
4.5 0.909090909090909
5.5 -0.909090909090909
6.5 0.909090909090909
7.5 -0.909090909090909
8.5 0.909090909090900
9.5 -0.909090909090910
10.5 0.909090909090909
11.5 -0.909090909090909
12.5 0.909090909090909
13.5 -0.909090909090909
14.5 0.909090909090909
15.5 -0.909090909090909
16.5 0.909090909090909
17.5 -0.909090909090909

==> osci_P_3.txt <==
0.5 0.889110900000000
1.5 1.08891109000000
2.5 1.10889110900000
3.5 -0.889110889100000
4.5 -1.08891108891000
5.5 -1.10889110889100
6.5 0.889110900000000
7.5 1.08891109000000
8.5 1.10889110900000
9.5 -0.889110889100000
10.5 -1.08891108891000
11.5 -1.10889110889100
12.5 0.889110900000000
13.5 1.08891109000000
14.5 1.10889110900000
15.5 -0.889110889100000
16.5 -1.08891108891000
17.5 -1.10889110889100

==> osci_P_9.txt <==
0.5 0.888888889111111
1.5 1.08888888891111
2.5 1.10888888889111
3.5 1.11088888888911
4.5 1.11108888888891
5.5 1.11110888888889
6.5 1.11111088888889
7.5 1.11111108888889
8.5 1.11111110888889
9.5 -0.888888889111111
10.5 -1.08888888891111
11.5 -1.10888888889111
12.5 -1.11088888888911
13.5 -1.11108888888891
14.5 -1.11110888888889
15.5 -1.11111088888889
16.5 -1.11111108888889
17.5 -1.11111110888889

==> osci_dead_zone_P_1.txt <==
0.5 0.909090909090900
1.5 -0.909090909090910
2.5 0.909090909090909
3.5 -0.909090909090909
4.5 0.909090909090909
5.5 -0.909090909090909
6.5 0.909090909090909
7.5 -0.909090909090909
8.5 0.909090909090900
9.5 -0.909090909090910
10.5 0.909090909090909
11.5 -0.909090909090909

==> osci_dead_zone_P_2_1.txt <==
0.5   0.9890
1.5   1.0989
2.5   0.1099
3.5   -0.9890
4.5   -1.0989
5.5   -0.1099
6.5   0.9890
7.5   1.0989
8.5   0.1099
9.5   -0.9890
10.5   -1.0989
11.5   -0.1099

==> osci_dead_zone_P_2_2.txt <==
0.5    0.9990
1.5    0.0999
2.5    0.0100
3.5   -0.9990
4.5   -0.0999
5.5   -0.0100
6.5    0.9990
7.5    0.0999
8.5    0.0100
9.5   -0.9990
10.5   -0.0999
11.5   -0.0100

==> osci_dead_zone_P_3.txt <==
0.5   0.8891
1.5   1.0889
2.5   1.1089
3.5   -0.8891
4.5   -1.0889
5.5   -1.1089
6.5   0.8891
7.5   1.0889
8.5   1.1089
9.5   -0.8891
10.5   -1.0889
11.5   -1.1089
